Singularity formation and self-shrinkers for the parabolic Bernoulli problem

We study singularity formation for classical solutions of the parabolic Bernoulli free boundary problem and the associated self-similar profiles. Inspired by Ricci and mean curvature flows, we introduce a Type I assumption on the blow-up rate at a singular free boundary point, under which the parabolic rescalings are compact and every tangent flow is a non-trivial self-shrinking solution of the elliptic profile equation. The proof establishes convergence of the positivity sets and recovers the Bernoulli condition in the limit, despite the absence of a minimizing structure. In the subcritical regime, every tangent flow is a double plane. We next classify all radial self-shrinkers. Besides the known ball and exterior profiles, there is a unique annular profile. We obtain dimension-uniform bounds and sharp asymptotics for its inner and outer radii, including a quantitative outward bias of its midpoint. These delicate estimates yield a complete classification of the signs of the linear spectrum for the annular solution in every dimension. As a consequence, the ball is dynamically stable modulo ambient symmetries, whereas the annulus is dynamically unstable, with genuine unstable modes of angular degrees $0,1,2,3$. We finally prove, from the spectral nondegeneracy of the compact radial profiles, that whenever one tangent flow is a ball or an annular solution, the tangent flow is unique. One borderline spectral sign in dimensions $2\leq n \leq 4000$ is verified by a rigorous computer-assisted argument using interval arithmetic.

==> requirements.txt <==
python-flint==0.9.0


==> verify_lambda31_output.txt <==
Rigorous verification of lambda_{3,1}>0 for 2 <= n <= 4000
python-flint 0.9.0, FLINT 3.6.0, precision=160 bits, threads=1, Taylor degree=14, step=1/100
verified through n=100
verified through n=200
verified through n=300
verified through n=400
verified through n=500
verified through n=600
verified through n=700
verified through n=800
verified through n=900
verified through n=1000
verified through n=1100
verified through n=1200
verified through n=1300
verified through n=1400
verified through n=1500
verified through n=1600
verified through n=1700
verified through n=1800
verified through n=1900
verified through n=2000
verified through n=2100
verified through n=2200
verified through n=2300
verified through n=2400
verified through n=2500
verified through n=2600
verified through n=2700
verified through n=2800
verified through n=2900
verified through n=3000
verified through n=3100
verified through n=3200
verified through n=3300
verified through n=3400
verified through n=3500
verified through n=3600
verified through n=3700
verified through n=3800
verified through n=3900
verified through n=4000
uniform certified lower bounds
  left slope  : 23/10000
  right slope : 3/2000
  moment      : 3/400
ALL CONDITIONS VERIFIED (435.9 seconds)

